Photometric properties of reionization-epoch galaxies in the Simba simulations

We study the photometric properties and sizes of the reionization-epoch galaxies in high-resolution Simba cosmological hydrodynamical simulations with box sizes of $[25,50]~h^{-1}$Mpc. Assuming various attenuation laws, we compute photometry by extincting each star particle's spectrum using the line-of-sight gas metal column density. The predicted ultraviolet luminosity function (UVLF) generally agrees with observations at $z=6$, owing to a partial cancellation between the high metallicities of the simulated galaxies and lower dust-to-metal ratios. The simulated $z=8$ UVLF is low compared to observations, likely owing to excessive dust extinction. Simba predicts UV continuum slopes ($\beta$) in agreement with the $z=6$ observations, with the best agreement obtained using a Calzetti extinction law. Interestingly, the gas-phase mass-metallicity relation in Simba is higher at $z\sim 6$ than at $z\sim 2$, suggesting that rapid early enrichment (and dust growth) might be necessary to match the observed $\beta$. We find that $\beta$ is more sensitive to the dust extinction law than the UVLF. By generating mock James Webb Space Telescope (JWST) images and analysing in a manner similar to observations, we show that Simba's galaxy size-luminosity relation well reproduces the current $z=6$ Hubble observations. Unlike observations at lower redshifts, Simba predicts similar rest-UV and rest-optical sizes of $z=6$ galaxies, owing to weak age gradients and dust extinction in star-forming regions counteract each other to weaken the color gradients within galaxies. These predictions will be testable with JWST.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
